Romanov V48: unusual intermediate polar in the period gap

We studied Romanov V48, which had been considered as a possible polar below the period minimum (orbital period of 0.0420991 d). We analyzed the publicly available Zwicky Transient Facility data and found that this object is an intermediate polar with an orbital period of 0.102312 d (in the period gap) and a spin period of 0.0420991 d. The amplitude of the spin variation was very large (0.6 mag) and the profile has been confirmed to vary with the beat period of 0.071534 d. The ratio between the spin and orbital periods was large and the system resembles the intermediate polar DW Cnc below the period gap. Infrared emission from Romanov V48, however, could not be explained by radiation from the secondary. The infrared excess and the shape of the spectral energy distribution resembled those of polars, suggesting that the emission mechanism in Romanov V48 is similar to those of polars. Romanov V48 may be an intermediate object between intermediate polars and polars.

==> abst.inc <==
We studied Romanov V48, which had been considered
as a possible polar below the period minimum
(orbital period of 0.0420991~d).  We analyzed
the publicly available Zwicky Transient Facility data
and found that this object is an intermediate polar
with an orbital period of 0.102312~d (in the period gap)
and a spin period of 0.0420991~d.
The amplitude of the spin variation
was very large (0.6~mag) and the profile has been
confirmed to vary with the beat period of 0.071534~d.
The ratio between the spin and orbital periods was
large and the system resembles the intermediate polar
DW Cnc below the period gap.
Infrared emission from Romanov V48, however, could
not be explained by radiation from the secondary.
The infrared excess and the shape of the spectral
energy distribution resembled those of polars, suggesting
that the emission mechanism in Romanov V48 is
similar to those of polars.  Romanov V48 may be
an intermediate object between intermediate polars
and polars.







==> objlist.inc <==
V455 And,
V515 And,
HT Cam,
V1025 Cen,
DW Cnc,
EX Hya,
CC Scl,
QZ Ser,
1RXS J201117.9$+$600421,
ATO J302.8201$+$\hspace{0pt}60.0744,
AX J1853.3$-$0128.
Gaia EDR3 2236896418906579072,
IGR J18173$-$2509,
IPHAS J052832.69$+$283837.6,
Romanov V48,
Swift J0503.7$-$2819



